Precision determination of electroweak parameters and the strange content of the proton from neutrino deep-inelastic scattering

We use recent neutrino dimuon production data combined with a global deep-inelastic parton fit to construct a new parton set, NNPDF1.2, which includes a determination of the strange and antistrange distributions of the nucleon. The result is characterized by a faithful estimation of uncertainties thanks to the use of the NNPDF methodology, and is free of model or theoretical assumptions other than the use of NLO perturbative QCD and exact sum rules. Better control of the uncertainties of the strange and antistrange parton distributions allows us to reassess the determination of electroweak parameters from the NuTeV dimuon data. We perform a direct determination of the |V_cd| and |V_cs| CKM matrix elements, obtaining central values in agreement with the current global CKM fit: specifically we find |V_cd|=0.244\pm 0.019 and |V_cs|=0.96\pm 0.07. Our result for |V_cs| is more precise than any previous direct determination. We also reassess the uncertainty on the NuTeV determination of \sin^2\theta_W through the Paschos-Wolfenstein relation: we find that the very large uncertainties in the strange valence momentum fraction are sufficient to bring the NuTeV result into complete agreement with the results from precision electroweak data.

==> reply.txt <==
We thank the referee for his thoughtful comments. 

The issue that the
referee raises concerning positivity and more in general theoretical
constraints is certainly a very relevant one. In order to address it,
we have added a new figure (fig 12 of the revised paper), as well as a
discussion of this issue (new paragraph on Pag.25 starting with
"Another theoretical constraint..."). The other issue raised by the
referee (the possibility
that strangeness migt be larger than lighter quark distributions) is
addressed in the subsequent paragraph.  

In this discussion we show that, due to the convolution
with coefficient functions, the violation of positivity at small x is
delayed to x values which are very small and thus very far from the
data. At large x there is a rather smaller violation of positivity,
but again only at small Q2 where there are no data. Hence the effect
of positivity here is rather further from the data than it is in the
case of Fl. As the referee says, the issue is likely to be important
and it should be reconsidered when Drell-Yan data will be included in
our fit. The new paragraph also contains a statement to this extent.

Concerning the possibility that the strange distribution may be much
larger than expected on the basis of models of the nucleon, we point
out that such expectations in the past have turned out to disagree
with the data. Therefore, though it will certainly be interesting to explore
the impact of such constraints in the future, for the time being, for the
sake of a theoretically unbiased assesment of uncertainties, we prefer
not to include these constraints.

We have further corrected all the typos spotted by the referee, and
several more.

